Multi-Object Tracking as Attention Mechanism

We propose a conceptually simple and thus fast multi-object tracking (MOT) model that does not require any attached modules, such as the Kalman filter, Hungarian algorithm, transformer blocks, or graph networks. Conventional MOT models are built upon the multi-step modules listed above, and thus the computational cost is high. Our proposed end-to-end MOT model, \textit{TicrossNet}, is composed of a base detector and a cross-attention module only. As a result, the overhead of tracking does not increase significantly even when the number of instances ($N_t$) increases. We show that TicrossNet runs \textit{in real-time}; specifically, it achieves 32.6 FPS on MOT17 and 31.0 FPS on MOT20 (Tesla V100), which includes as many as $>$100 instances per frame. We also demonstrate that TicrossNet is robust to $N_t$; thus, it does not have to change the size of the base detector, depending on $N_t$, as is often done by other models for real-time processing.

==> ref.txt <==

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

@inproceedings{Deng2009,
author = {Deng, Jia and Socher, Richard and Fei-Fei, Li and Dong, Wei and Li, Kai and Li, Li-Jia},
title = {{ImageNet: A Large-Scale Hierarchical Image Database}},
booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
year = {2009}
}

